Understanding and Mitigating the Effect of Outliers in Fair Ranking

Traditional ranking systems are expected to sort items in the order of their relevance and thereby maximize their utility. In fair ranking, utility is complemented with fairness as an optimization goal. Recent work on fair ranking focuses on developing algorithms to optimize for fairness, given position-based exposure. In contrast, we identify the potential of outliers in a ranking to influence exposure and thereby negatively impact fairness. An outlier in a list of items can alter the examination probabilities, which can lead to different distributions of attention, compared to position-based exposure. We formalize outlierness in a ranking, show that outliers are present in realistic datasets, and present the results of an eye-tracking study, showing that users scanning order and the exposure of items are influenced by the presence of outliers. We then introduce OMIT, a method for fair ranking in the presence of outliers. Given an outlier detection method, OMIT improves fair allocation of exposure by suppressing outliers in the top-k ranking. Using an academic search dataset, we show that outlierness optimization leads to a fairer policy that displays fewer outliers in the top-k, while maintaining a reasonable trade-off between fairness and utility.

==> fair_ranking_paper copy/figure-data/citations_in_sessions.csv <==
,min,max,mean,index
0,0.0,0.0,0.0,0
1,0.0,0.0,0.0,1
2,0.0,1.0,0.2222222222222222,2
3,0.0,2.0,0.25,3
4,0.0,3.0,0.7096774193548387,4
5,0.0,2.0,0.7777777777777778,5
6,0.0,8.0,1.0,6
7,0.0,11.0,1.2,7
8,0.0,14.0,1.2258064516129032,8
9,0.0,22.0,1.631578947368421,9
10,0.0,13.0,1.6666666666666667,10
11,0.0,8.0,2.0,11
12,0.0,9.0,2.0,12
13,0.0,11.0,2.2,13
14,1.0,11.0,2.7,14
15,0.0,36.0,2.966666666666667,15
16,0.0,14.0,3.466666666666667,16
17,0.0,81.0,3.7096774193548385,17
18,1.0,14.0,4.5,18
19,0.0,66.0,5.0,19
20,0.0,27.0,5.8125,20
21,0.0,22.0,6.1,21
22,1.0,19.0,6.333333333333333,22
23,1.0,23.0,6.4,23
24,1.0,16.0,6.9,24
25,0.0,65.0,8.2,25
26,0.0,43.0,8.3125,26
27,1.0,59.0,9.0,27
28,0.0,36.0,10.071428571428571,28
29,1.0,58.0,11.5,29
30,0.0,137.0,13.966666666666667,30
31,0.0,134.0,15.6,31
32,0.0,88.0,17.210526315789473,32
33,0.0,400.0,17.566666666666666,33
34,0.0,363.0,20.0,34
35,0.0,160.0,21.5,35
36,1.0,63.0,21.5,36
37,1.0,128.0,23.6,37
38,0.0,839.0,25.264705882352942,38
39,0.0,373.0,25.5,39
40,0.0,143.0,25.789473684210527,40
41,0.0,444.0,26.7,41
42,0.0,192.0,28.866666666666667,42
43,0.0,214.0,30.434782608695652,43
44,2.0,214.0,30.4375,44
45,1.0,421.0,31.0,45
46,1.0,86.0,32.5,46
47,0.0,421.0,35.833333333333336,47
48,0.0,214.0,40.90909090909091,48
49,1.0,253.0,43.68571428571428,49
50,1.0,437.0,46.333333333333336,50
51,0.0,242.0,48.92307692307692,51
52,0.0,636.0,49.56666666666667,52
53,2.0,152.0,51.7,53
54,6.0,273.0,52.3,54
55,0.0,430.0,58.333333333333336,55
56,0.0,556.0,59.1,56
57,1.0,362.0,59.392857142857146,57
58,2.0,246.0,59.77777777777778,58
59,5.0,275.0,67.5,59
60,7.0,416.0,72.0,60
61,0.0,519.0,73.45454545454545,61
62,3.0,124.0,80.3,62
63,1.0,257.0,81.36666666666666,63
64,3.0,712.0,82.25,64
65,2.0,509.0,82.9090909090909,65
66,1.0,929.0,83.625,66
67,0.0,318.0,85.71428571428571,67
68,0.0,396.0,96.04761904761905,68
69,8.0,631.0,99.26315789473684,69
70,17.0,200.0,99.27272727272727,70
71,1.0,492.0,99.56666666666666,71
72,15.0,270.0,103.8,72
73,1.0,466.0,104.6969696969697,73
74,0.0,763.0,106.95,74
75,18.0,324.0,117.0,75
76,1.0,615.0,118.15789473684211,76
77,0.0,1019.0,122.15,77
78,1.0,763.0,138.55,78
79,18.0,645.0,139.06666666666666,79
80,77.0,192.0,140.1,80
81,53.0,290.0,141.2,81
82,0.0,991.0,141.35897435897436,82
83,3.0,404.0,142.0,83
84,19.0,1087.0,142.95,84
85,0.0,493.0,149.89743589743588,85
86,12.0,609.0,152.54545454545453,86
87,14.0,525.0,153.88235294117646,87
88,4.0,887.0,154.26315789473685,88
89,0.0,851.0,162.63636363636363,89
90,29.0,668.0,166.72222222222223,90
91,1.0,823.0,170.8,91
92,1.0,924.0,173.58333333333334,92
93,47.0,317.0,175.0909090909091,93
94,0.0,1592.0,177.6,94
95,19.0,986.0,179.1,95
96,31.0,630.0,180.06666666666666,96
97,1.0,1272.0,181.6,97
98,3.0,608.0,198.6,98
99,25.0,903.0,206.83333333333334,99
100,1.0,1169.0,207.57894736842104,100
101,47.0,1084.0,209.05,101
102,43.0,1117.0,211.77777777777777,102
103,45.0,650.0,217.4,103
104,1.0,4379.0,230.34146341463415,104
105,1.0,1860.0,232.33333333333334,105
106,0.0,1786.0,232.52380952380952,106
107,11.0,799.0,239.57142857142858,107
108,2.0,2972.0,242.25,108
109,0.0,1437.0,258.2903225806452,109
110,1.0,1188.0,264.6938775510204,110
111,1.0,1917.0,269.0810810810811,111
112,18.0,747.0,280.4736842105263,112
113,0.0,4623.0,287.86206896551727,113
114,0.0,2020.0,312.5061728395062,114
115,2.0,2229.0,319.25,115
116,3.0,1624.0,321.0,116
117,3.0,745.0,321.4117647058824,117
118,4.0,2914.0,329.3469387755102,118
119,63.0,1313.0,351.5,119
120,6.0,3284.0,351.9375,120
121,51.0,3367.0,354.8965517241379,121
122,2.0,1766.0,362.0689655172414,122
123,10.0,975.0,363.1,123
124,1.0,2450.0,370.37931034482756,124
125,4.0,1081.0,376.2258064516129,125
126,0.0,1169.0,377.45454545454544,126
127,46.0,1338.0,380.72727272727275,127
128,1.0,1987.0,381.2079207920792,128
129,2.0,1313.0,386.3,129
130,22.0,862.0,390.6666666666667,130
131,1.0,4038.0,390.96666666666664,131
132,46.0,4125.0,394.6,132
133,70.0,862.0,398.85,133
134,70.0,1616.0,405.06666666666666,134
135,0.0,1382.0,406.8,135
136,1.0,2490.0,414.17241379310343,136
137,65.0,1972.0,415.4,137
138,1.0,3771.0,417.6551724137931,138
139,0.0,4085.0,422.0,139
140,30.0,2229.0,434.7,140
141,13.0,1152.0,442.62068965517244,141
142,66.0,965.0,442.9,142
143,15.0,2101.0,447.14285714285717,143
144,0.0,1255.0,464.90909090909093,144
145,121.0,1269.0,465.8,145
146,2.0,1550.0,466.95238095238096,146
147,8.0,2095.0,467.80555555555554,147
148,14.0,1624.0,469.89473684210526,148
149,48.0,914.0,471.9130434782609,149
150,0.0,2063.0,482.7,150
151,10.0,1481.0,484.1818181818182,151
152,1.0,2175.0,484.3333333333333,152
153,27.0,1701.0,510.1290322580645,153
154,19.0,3083.0,519.8333333333334,154
155,64.0,4628.0,536.2,155
156,62.0,1429.0,541.1,156
157,1.0,3107.0,545.45,157
158,33.0,1967.0,562.8928571428571,158
159,28.0,2305.0,567.6086956521739,159
160,88.0,2241.0,575.8620689655172,160
161,35.0,2208.0,593.15,161
162,73.0,3521.0,614.4,162
163,27.0,2285.0,639.2571428571429,163
164,9.0,3546.0,646.6470588235294,164
165,58.0,2227.0,665.3666666666667,165
166,91.0,2255.0,671.3103448275862,166
167,11.0,3384.0,735.4864864864865,167
168,141.0,1678.0,757.2857142857143,168
169,113.0,3402.0,760.6,169
170,0.0,4248.0,767.5,170
171,6.0,3292.0,773.0,171
172,0.0,1782.0,802.4166666666666,172
173,68.0,3387.0,816.2068965517242,173
174,0.0,2567.0,833.6,174
175,41.0,4977.0,871.0,175
176,260.0,1949.0,896.0869565217391,176
177,273.0,2507.0,900.2941176470588,177
178,41.0,4579.0,927.0333333333333,178
179,366.0,3248.0,1023.0,179
180,584.0,4231.0,1888.0,180


==> fair_ranking_paper copy/figure-data/fixation.csv <==
%% LaTeX2e file `fixation.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1, 53, 82, 99
2, 69, 80, 60
3, 74, 80, 60
4, 51,105, 53
5, 39,27, 44
6, 15, 19, 40


==> fair_ranking_paper copy/figure-data/non_relevant_outliers_at_each_position.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,15
2,19
3,17
4,22
5,21
6,21
7,21
8,26
9,20
10,14
11,12
12,11
13,12
14,9
15,13
16,11
17,11
18,11
19,12
20,11


==> fair_ranking_paper copy/figure-data/non_relevant_outliers_at_each_position_MAD.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position_MAD.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,20
2,21
3,19
4,31
5,26
6,22
7,19
8,38
9,25
10,28
11,14
12,18
13,24
14,23
15,22
16,18
17,14
18,25
19,18
20,15


==> fair_ranking_paper copy/figure-data/non_relevant_outliers_at_each_position_MedKNN.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position_MedKNN.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,8
2,13
3,14
4,14
5,19
6,18
7,16
8,17
9,14
10,12
11,10
12,7
13,9
14,5
15,10
16,7
17,6
18,9
19,8
20,9


==> fair_ranking_paper copy/figure-data/outlireness_k_2019.csv <==
,k,outlierness,user_utility
0,10,80.29133704015803,0.7530902335198193
1,15,3.5086874813277253,0.755515655505177
2,20,-4.659816845868887,0.7562741018302516
3,25,-4.72867882998237,0.7565693400399641
4,30,-7.690995672254279,0.7567796959834783
5,35,-6.673050789887025,0.7569650698118253
6,40,-7.954714403346083,0.7572113525348808


==> fair_ranking_paper copy/figure-data/outlireness_k_2020.csv <==
,k,outlierness,user_utility
0,10,81.71402449209089,0.3649283415279224
1,15,62.65834849135904,0.3637961122118409
2,20,33.487599192761216,0.36075354442939866
3,25,28.69349905724078,0.3598873363421966
4,30,6.9514579179817915,0.359356097817295
5,35,2.203497224509621,0.3591165895162047
6,40,-5.340832171728973,0.35896556216511444


==> fair_ranking_paper copy/figure-data/relevant_outliers_at_each_position.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,3
2,1
3,4
4,5
5,3
6,1
7,0
8,1
9,2
10,0
11,0
12,5
13,0
14,3
15,1
16,2
17,2
18,1
19,0
20,1


==> fair_ranking_paper copy/figure-data/relevant_outliers_at_each_position_MAD.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position_MAD.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,4
2,1
3,5
4,2
5,3
6,4
7,1
8,3
9,2
10,1
11,0
12,5
13,0
14,3
15,2
16,4
17,3
18,2
19,1
20,2


==> fair_ranking_paper copy/figure-data/relevant_outliers_at_each_position_MedKNN.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position_MedKNN.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,2
2,1
3,3
4,5
5,0
6,0
7,0
8,1
9,2
10,0
11,0
12,6
13,0
14,3
15,1
16,2
17,1
18,1
19,0
20,1


==> fair_ranking_paper copy/figure-data/revisits.csv <==
%% LaTeX2e file `revisits.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,34,33,38
2,33,38,27 
3,40,39,27
4,30,32,27  
5,24,11,24              
6,8,9,21


==> fair_ranking_paper copy/figure-data/timespentsec.csv <==
%% LaTeX2e file `timespentsec.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,0.7,1.56,1.81
2,1.08,1.57,1 
3,1.18,1.63,0.91              
4,0.77,2.24,1              
5,0.68,1.07,0.83              
6,0.51,0.72,0.80 


==> fair_ranking_paper copy/figure-data/ttff.csv <==
%% LaTeX2e file `ttff.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position}, {E-commerce w/ outlier}, {Scholarly w/ outlier},  {No outlier}
1,4.54,6.9,1.41
2,4.48,7.23,4.83 
3,4.19,8.57,6.49              
4,6.73,8.69,6.12              
5,8.08,14.67,9.47        
6,9.61,15.03,10.78


==> fair_ranking_paper copy/figure-data/window_size_2019.csv <==
,windowsize,outlierness,user_utility
0,10,-0.06793712706067222,0.7530884139967059
1,15,80.36865225579812,0.7538892665585274
2,20,80.57191612287916,0.7540446112470716
3,25,80.5387215252998,0.7539355390487689
4,30,80.2810142396346,0.7538999425463974
5,35,80.63206849257479,0.7540624552270777
6,40,80.35236350690911,0.7542088439658717

==> fair_ranking_paper copy/figure-data/window_size_2020.csv <==
,windowsize,outlierness,user_utility
0,10,0.12368270735258606,0.3632957122829821
1,15,84.9044048101814,0.3694101620253043
2,20,82.6705491560575,0.3682515794288749
3,25,82.63985051008859,0.36833185525915946
4,30,81.93322952245612,0.3680520070858354
5,35,82.02325897826125,0.367590364947844
6,40,81.62020913946549,0.3674371890330707


==> fair_ranking_paper copy/timespentsec.csv <==
%% LaTeX2e file `timespentsec.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,0.7,1.56,1.81
2,1.08,1.57,1 
3,1.18,1.63,0.91              
4,0.77,2.24,1              
5,0.68,1.07,0.83              
6,0.51,0.72,0.80 


==> figure-data/citations_in_sessions.csv <==
,min,max,mean,index
0,0.0,0.0,0.0,0
1,0.0,0.0,0.0,1
2,0.0,1.0,0.2222222222222222,2
3,0.0,2.0,0.25,3
4,0.0,3.0,0.7096774193548387,4
5,0.0,2.0,0.7777777777777778,5
6,0.0,8.0,1.0,6
7,0.0,11.0,1.2,7
8,0.0,14.0,1.2258064516129032,8
9,0.0,22.0,1.631578947368421,9
10,0.0,13.0,1.6666666666666667,10
11,0.0,8.0,2.0,11
12,0.0,9.0,2.0,12
13,0.0,11.0,2.2,13
14,1.0,11.0,2.7,14
15,0.0,36.0,2.966666666666667,15
16,0.0,14.0,3.466666666666667,16
17,0.0,81.0,3.7096774193548385,17
18,1.0,14.0,4.5,18
19,0.0,66.0,5.0,19
20,0.0,27.0,5.8125,20
21,0.0,22.0,6.1,21
22,1.0,19.0,6.333333333333333,22
23,1.0,23.0,6.4,23
24,1.0,16.0,6.9,24
25,0.0,65.0,8.2,25
26,0.0,43.0,8.3125,26
27,1.0,59.0,9.0,27
28,0.0,36.0,10.071428571428571,28
29,1.0,58.0,11.5,29
30,0.0,137.0,13.966666666666667,30
31,0.0,134.0,15.6,31
32,0.0,88.0,17.210526315789473,32
33,0.0,400.0,17.566666666666666,33
34,0.0,363.0,20.0,34
35,0.0,160.0,21.5,35
36,1.0,63.0,21.5,36
37,1.0,128.0,23.6,37
38,0.0,839.0,25.264705882352942,38
39,0.0,373.0,25.5,39
40,0.0,143.0,25.789473684210527,40
41,0.0,444.0,26.7,41
42,0.0,192.0,28.866666666666667,42
43,0.0,214.0,30.434782608695652,43
44,2.0,214.0,30.4375,44
45,1.0,421.0,31.0,45
46,1.0,86.0,32.5,46
47,0.0,421.0,35.833333333333336,47
48,0.0,214.0,40.90909090909091,48
49,1.0,253.0,43.68571428571428,49
50,1.0,437.0,46.333333333333336,50
51,0.0,242.0,48.92307692307692,51
52,0.0,636.0,49.56666666666667,52
53,2.0,152.0,51.7,53
54,6.0,273.0,52.3,54
55,0.0,430.0,58.333333333333336,55
56,0.0,556.0,59.1,56
57,1.0,362.0,59.392857142857146,57
58,2.0,246.0,59.77777777777778,58
59,5.0,275.0,67.5,59
60,7.0,416.0,72.0,60
61,0.0,519.0,73.45454545454545,61
62,3.0,124.0,80.3,62
63,1.0,257.0,81.36666666666666,63
64,3.0,712.0,82.25,64
65,2.0,509.0,82.9090909090909,65
66,1.0,929.0,83.625,66
67,0.0,318.0,85.71428571428571,67
68,0.0,396.0,96.04761904761905,68
69,8.0,631.0,99.26315789473684,69
70,17.0,200.0,99.27272727272727,70
71,1.0,492.0,99.56666666666666,71
72,15.0,270.0,103.8,72
73,1.0,466.0,104.6969696969697,73
74,0.0,763.0,106.95,74
75,18.0,324.0,117.0,75
76,1.0,615.0,118.15789473684211,76
77,0.0,1019.0,122.15,77
78,1.0,763.0,138.55,78
79,18.0,645.0,139.06666666666666,79
80,77.0,192.0,140.1,80
81,53.0,290.0,141.2,81
82,0.0,991.0,141.35897435897436,82
83,3.0,404.0,142.0,83
84,19.0,1087.0,142.95,84
85,0.0,493.0,149.89743589743588,85
86,12.0,609.0,152.54545454545453,86
87,14.0,525.0,153.88235294117646,87
88,4.0,887.0,154.26315789473685,88
89,0.0,851.0,162.63636363636363,89
90,29.0,668.0,166.72222222222223,90
91,1.0,823.0,170.8,91
92,1.0,924.0,173.58333333333334,92
93,47.0,317.0,175.0909090909091,93
94,0.0,1592.0,177.6,94
95,19.0,986.0,179.1,95
96,31.0,630.0,180.06666666666666,96
97,1.0,1272.0,181.6,97
98,3.0,608.0,198.6,98
99,25.0,903.0,206.83333333333334,99
100,1.0,1169.0,207.57894736842104,100
101,47.0,1084.0,209.05,101
102,43.0,1117.0,211.77777777777777,102
103,45.0,650.0,217.4,103
104,1.0,4379.0,230.34146341463415,104
105,1.0,1860.0,232.33333333333334,105
106,0.0,1786.0,232.52380952380952,106
107,11.0,799.0,239.57142857142858,107
108,2.0,2972.0,242.25,108
109,0.0,1437.0,258.2903225806452,109
110,1.0,1188.0,264.6938775510204,110
111,1.0,1917.0,269.0810810810811,111
112,18.0,747.0,280.4736842105263,112
113,0.0,4623.0,287.86206896551727,113
114,0.0,2020.0,312.5061728395062,114
115,2.0,2229.0,319.25,115
116,3.0,1624.0,321.0,116
117,3.0,745.0,321.4117647058824,117
118,4.0,2914.0,329.3469387755102,118
119,63.0,1313.0,351.5,119
120,6.0,3284.0,351.9375,120
121,51.0,3367.0,354.8965517241379,121
122,2.0,1766.0,362.0689655172414,122
123,10.0,975.0,363.1,123
124,1.0,2450.0,370.37931034482756,124
125,4.0,1081.0,376.2258064516129,125
126,0.0,1169.0,377.45454545454544,126
127,46.0,1338.0,380.72727272727275,127
128,1.0,1987.0,381.2079207920792,128
129,2.0,1313.0,386.3,129
130,22.0,862.0,390.6666666666667,130
131,1.0,4038.0,390.96666666666664,131
132,46.0,4125.0,394.6,132
133,70.0,862.0,398.85,133
134,70.0,1616.0,405.06666666666666,134
135,0.0,1382.0,406.8,135
136,1.0,2490.0,414.17241379310343,136
137,65.0,1972.0,415.4,137
138,1.0,3771.0,417.6551724137931,138
139,0.0,4085.0,422.0,139
140,30.0,2229.0,434.7,140
141,13.0,1152.0,442.62068965517244,141
142,66.0,965.0,442.9,142
143,15.0,2101.0,447.14285714285717,143
144,0.0,1255.0,464.90909090909093,144
145,121.0,1269.0,465.8,145
146,2.0,1550.0,466.95238095238096,146
147,8.0,2095.0,467.80555555555554,147
148,14.0,1624.0,469.89473684210526,148
149,48.0,914.0,471.9130434782609,149
150,0.0,2063.0,482.7,150
151,10.0,1481.0,484.1818181818182,151
152,1.0,2175.0,484.3333333333333,152
153,27.0,1701.0,510.1290322580645,153
154,19.0,3083.0,519.8333333333334,154
155,64.0,4628.0,536.2,155
156,62.0,1429.0,541.1,156
157,1.0,3107.0,545.45,157
158,33.0,1967.0,562.8928571428571,158
159,28.0,2305.0,567.6086956521739,159
160,88.0,2241.0,575.8620689655172,160
161,35.0,2208.0,593.15,161
162,73.0,3521.0,614.4,162
163,27.0,2285.0,639.2571428571429,163
164,9.0,3546.0,646.6470588235294,164
165,58.0,2227.0,665.3666666666667,165
166,91.0,2255.0,671.3103448275862,166
167,11.0,3384.0,735.4864864864865,167
168,141.0,1678.0,757.2857142857143,168
169,113.0,3402.0,760.6,169
170,0.0,4248.0,767.5,170
171,6.0,3292.0,773.0,171
172,0.0,1782.0,802.4166666666666,172
173,68.0,3387.0,816.2068965517242,173
174,0.0,2567.0,833.6,174
175,41.0,4977.0,871.0,175
176,260.0,1949.0,896.0869565217391,176
177,273.0,2507.0,900.2941176470588,177
178,41.0,4579.0,927.0333333333333,178
179,366.0,3248.0,1023.0,179
180,584.0,4231.0,1888.0,180


==> figure-data/fixation.csv <==
%% LaTeX2e file `fixation.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1, 53, 82, 99
2, 69, 80, 60
3, 74, 80, 60
4, 51,105, 53
5, 39,27, 44
6, 15, 19, 40


==> figure-data/non_relevant_outliers_at_each_position.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,15
2,19
3,17
4,22
5,21
6,21
7,21
8,26
9,20
10,14
11,12
12,11
13,12
14,9
15,13
16,11
17,11
18,11
19,12
20,11


==> figure-data/non_relevant_outliers_at_each_position_MAD.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position_MAD.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,20
2,21
3,19
4,31
5,26
6,22
7,19
8,38
9,25
10,28
11,14
12,18
13,24
14,23
15,22
16,18
17,14
18,25
19,18
20,15


==> figure-data/non_relevant_outliers_at_each_position_MedKNN.csv <==
%% LaTeX2e file `non_relevant_outliers_at_each_position_MedKNN.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,8
2,13
3,14
4,14
5,19
6,18
7,16
8,17
9,14
10,12
11,10
12,7
13,9
14,5
15,10
16,7
17,6
18,9
19,8
20,9


==> figure-data/outlireness_k_2019.csv <==
,k,outlierness,user_utility
0,10,80.29133704015803,0.7530902335198193
1,15,3.5086874813277253,0.755515655505177
2,20,-4.659816845868887,0.7562741018302516
3,25,-4.72867882998237,0.7565693400399641
4,30,-7.690995672254279,0.7567796959834783
5,35,-6.673050789887025,0.7569650698118253
6,40,-7.954714403346083,0.7572113525348808


==> figure-data/outlireness_k_2020.csv <==
,k,outlierness,user_utility
0,10,81.71402449209089,0.3649283415279224
1,15,62.65834849135904,0.3637961122118409
2,20,33.487599192761216,0.36075354442939866
3,25,28.69349905724078,0.3598873363421966
4,30,6.9514579179817915,0.359356097817295
5,35,2.203497224509621,0.3591165895162047
6,40,-5.340832171728973,0.35896556216511444


==> figure-data/relevant_outliers_at_each_position.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,3
2,1
3,4
4,5
5,3
6,1
7,0
8,1
9,2
10,0
11,0
12,5
13,0
14,3
15,1
16,2
17,2
18,1
19,0
20,1


==> figure-data/relevant_outliers_at_each_position_MAD.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position_MAD.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,4
2,1
3,5
4,2
5,3
6,4
7,1
8,3
9,2
10,1
11,0
12,5
13,0
14,3
15,2
16,4
17,3
18,2
19,1
20,2


==> figure-data/relevant_outliers_at_each_position_MedKNN.csv <==
%% LaTeX2e file `relevant_outliers_at_each_position_MedKNN.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
Position,Outliers
1,2
2,1
3,3
4,5
5,0
6,0
7,0
8,1
9,2
10,0
11,0
12,6
13,0
14,3
15,1
16,2
17,1
18,1
19,0
20,1


==> figure-data/revisits.csv <==
%% LaTeX2e file `revisits.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,34,33,38
2,33,38,27 
3,40,39,27
4,30,32,27  
5,24,11,24              
6,8,9,21


==> figure-data/timespentsec.csv <==
%% LaTeX2e file `timespentsec.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,0.7,1.56,1.81
2,1.08,1.57,1 
3,1.18,1.63,0.91              
4,0.77,2.24,1              
5,0.68,1.07,0.83              
6,0.51,0.72,0.80 


==> figure-data/ttff.csv <==
%% LaTeX2e file `ttff.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position}, {E-commerce w/ outlier}, {Scholarly w/ outlier},  {No outlier}
1,4.54,6.9,1.41
2,4.48,7.23,4.83 
3,4.19,8.57,6.49              
4,6.73,8.69,6.12              
5,8.08,14.67,9.47        
6,9.61,15.03,10.78


==> figure-data/window_size_2019.csv <==
,windowsize,outlierness,user_utility
0,10,-0.06793712706067222,0.7530884139967059
1,15,80.36865225579812,0.7538892665585274
2,20,80.57191612287916,0.7540446112470716
3,25,80.5387215252998,0.7539355390487689
4,30,80.2810142396346,0.7538999425463974
5,35,80.63206849257479,0.7540624552270777
6,40,80.35236350690911,0.7542088439658717

==> figure-data/window_size_2020.csv <==
,windowsize,outlierness,user_utility
0,10,0.12368270735258606,0.3632957122829821
1,15,84.9044048101814,0.3694101620253043
2,20,82.6705491560575,0.3682515794288749
3,25,82.63985051008859,0.36833185525915946
4,30,81.93322952245612,0.3680520070858354
5,35,82.02325897826125,0.367590364947844
6,40,81.62020913946549,0.3674371890330707


==> timespentsec.csv <==
%% LaTeX2e file `timespentsec.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
{Position},{E-commerce w/ outlier}, {Scholarly w/ outlier}, {No outlier}
1,0.7,1.56,1.81
2,1.08,1.57,1 
3,1.18,1.63,0.91              
4,0.77,2.24,1              
5,0.68,1.07,0.83              
6,0.51,0.72,0.80 

